Principal Word Vectors

We generalize principal component analysis for embedding words into a vector space. The generalization is made in two major levels. The first is to generalize the concept of the corpus as a counting process which is defined by three key elements vocabulary set, feature (annotation) set, and context. This generalization enables the principal word embedding method to generate word vectors with regard to different types of contexts and different types of annotations provided for a corpus. The second is to generalize the transformation step used in most of the word embedding methods. To this end, we define two levels of transformations. The first is a quadratic transformation, which accounts for different types of weighting over the vocabulary units and contextual features. Second is an adaptive non-linear transformation, which reshapes the data distribution to be meaningful to principal component analysis. The effect of these generalizations on the word vectors is intrinsically studied with regard to the spread and the discriminability of the word vectors. We also provide an extrinsic evaluation of the contribution of the principal word vectors on a word similarity benchmark and the task of dependency parsing. Our experiments are finalized by a comparison between the principal word vectors and other sets of word vectors generated with popular word embedding methods. The results obtained from our intrinsic evaluation metrics show that the spread and the discriminability of the principal word vectors are higher than that of other word embedding methods. The results obtained from the extrinsic evaluation metrics show that the principal word vectors are better than some of the word embedding methods and on par with popular methods of word embedding.

==> 1000dim_log_eigen.txt <==
(1,19.461884) (2,18.433629) (3,17.978710) (4,17.636779) (5,17.063853) (6,16.749628) (7,16.523394) (8,16.429402) (9,16.339742) (10,16.307603) (11,16.193147) (12,16.027969) (13,16.001562) (14,15.866355) (15,15.844286) (16,15.789894) (17,15.593581) (18,15.526226) (19,15.507976) (20,15.487502) (21,15.422049) (22,15.298233) (23,15.279929) (24,15.194503) (25,15.159645) (26,15.050008) (27,15.024557) (28,15.001537) (29,14.969701) (30,14.926815) (31,14.864882) (32,14.836832) (33,14.800827) (34,14.764956) (35,14.740274) (36,14.720469) (37,14.716033) (38,14.702015) (39,14.670353) (40,14.667662) (41,14.648751) (42,14.558108) (43,14.525604) (44,14.458215) (45,14.417818) (46,14.402654) (47,14.396504) (48,14.373626) (49,14.321518) (50,14.291737) (51,14.256668) (52,14.239466) (53,14.172591) (54,14.161778) (55,14.127562) (56,14.075720) (57,14.040464) (58,14.001756) (59,13.974001) (60,13.951075) (61,13.938519) (62,13.886888) (63,13.879577) (64,13.861424) (65,13.850870) (66,13.833166) (67,13.822544) (68,13.798068) (69,13.785058) (70,13.749988) (71,13.738895) (72,13.726584) (73,13.690298) (74,13.683384) (75,13.674628) (76,13.662904) (77,13.641981) (78,13.639082) (79,13.600149) (80,13.585332) (81,13.552640) (82,13.540706) (83,13.509658) (84,13.507953) (85,13.505281) (86,13.483263) (87,13.479425) (88,13.459600) (89,13.454842) (90,13.418778) (91,13.407160) (92,13.403816) (93,13.377742) (94,13.352235) (95,13.333945) (96,13.323895) (97,13.314835) (98,13.301364) (99,13.291631) (100,13.277060) (101,13.251906) (102,13.237848) (103,13.232300) (104,13.227343) (105,13.196394) (106,13.181084) (107,13.164675) (108,13.154996) (109,13.144477) (110,13.135184) (111,13.115132) (112,13.114361) (113,13.092901) (114,13.081928) (115,13.071335) (116,13.053534) (117,13.029973) (118,13.013874) (119,13.008401) (120,12.993641) (121,12.987732) (122,12.970859) (123,12.957380) (124,12.950230) (125,12.947408) (126,12.927927) (127,12.916830) (128,12.914122) (129,12.896358) (130,12.890861) (131,12.875161) (132,12.867250) (133,12.859432) (134,12.846023) (135,12.834495) (136,12.826598) (137,12.817801) (138,12.803808) (139,12.795029) (140,12.787392) (141,12.774681) (142,12.766506) (143,12.756186) (144,12.749001) (145,12.744477) (146,12.735552) (147,12.720329) (148,12.713358) (149,12.700047) (150,12.698308) (151,12.691215) (152,12.689918) (153,12.683511) (154,12.674318) (155,12.655322) (156,12.647571) (157,12.644394) (158,12.634156) (159,12.621241) (160,12.608947) (161,12.601725) (162,12.595458) (163,12.586590) (164,12.574686) (165,12.570550) (166,12.563065) (167,12.552053) (168,12.546886) (169,12.543340) (170,12.535675) (171,12.531637) (172,12.527946) (173,12.520666) (174,12.518730) (175,12.506804) (176,12.502264) (177,12.498119) (178,12.489993) (179,12.482761) (180,12.472949) (181,12.467117) (182,12.466020) (183,12.452147) (184,12.448733) (185,12.443726) (186,12.437178) (187,12.430629) (188,12.425312) (189,12.421694) (190,12.420922) (191,12.410473) (192,12.401563) (193,12.393845) (194,12.390735) (195,12.383620) (196,12.377379) (197,12.367003) (198,12.364675) (199,12.351500) (200,12.349597) (201,12.341659) (202,12.338411) (203,12.331796) (204,12.326269) (205,12.324863) (206,12.324121) (207,12.314661) (208,12.304978) (209,12.301314) (210,12.294443) (211,12.292817) (212,12.291663) (213,12.287741) (214,12.282595) (215,12.276157) (216,12.267953) (217,12.265281) (218,12.260052) (219,12.256016) (220,12.244059) (221,12.234733) (222,12.232311) (223,12.226464) (224,12.222083) (225,12.218017) (226,12.212727) (227,12.205924) (228,12.200870) (229,12.195647) (230,12.191258) (231,12.182752) (232,12.181559) (233,12.171676) (234,12.167987) (235,12.163805) (236,12.146925) (237,12.143762) (238,12.143610) (239,12.132170) (240,12.127319) (241,12.125713) (242,12.123353) (243,12.113567) (244,12.109451) (245,12.104143) (246,12.098075) (247,12.094484) (248,12.088616) (249,12.086506) (250,12.082133) (251,12.080053) (252,12.078927) (253,12.074222) (254,12.069921) (255,12.066914) (256,12.065559) (257,12.059495) (258,12.055722) (259,12.048828) (260,12.047843) (261,12.045712) (262,12.043925) (263,12.035871) (264,12.035307) (265,12.032451) (266,12.024203) (267,12.021445) (268,12.019614) (269,12.013485) (270,12.011565) (271,12.010565) (272,12.003348) (273,12.001191) (274,11.999325) (275,11.998458) (276,11.991894) (277,11.987835) (278,11.984883) (279,11.980257) (280,11.976709) (281,11.971571) (282,11.968449) (283,11.965206) (284,11.960629) (285,11.957862) (286,11.951744) (287,11.947647) (288,11.944573) (289,11.942001) (290,11.933063) (291,11.928312) (292,11.927600) (293,11.925273) (294,11.920906) (295,11.918087) (296,11.913647) (297,11.911462) (298,11.910076) (299,11.900079) (300,11.895501) (301,11.889805) (302,11.887949) (303,11.883502) (304,11.879604) (305,11.873159) (306,11.869239) (307,11.867627) (308,11.862701) (309,11.861610) (310,11.859669) (311,11.852358) (312,11.845394) (313,11.840358) (314,11.833044) (315,11.829374) (316,11.827084) (317,11.821023) (318,11.817446) (319,11.814853) (320,11.810094) (321,11.809084) (322,11.802349) (323,11.796897) (324,11.791260) (325,11.784474) (326,11.783590) (327,11.781908) (328,11.772840) (329,11.767348) (330,11.764509) (331,11.759779) (332,11.758685) (333,11.750692) (334,11.747495) (335,11.744189) (336,11.738874) (337,11.733816) (338,11.732147) (339,11.727581) (340,11.726874) (341,11.722741) (342,11.718541) (343,11.714444) (344,11.703624) (345,11.698006) (346,11.697743) (347,11.694983) (348,11.691992) (349,11.688376) (350,11.686501) (351,11.685180) (352,11.683082) (353,11.680772) (354,11.678337) (355,11.674540) (356,11.671856) (357,11.666044) (358,11.665268) (359,11.662665) (360,11.659985) (361,11.656350) (362,11.651559) (363,11.648094) (364,11.644916) (365,11.641238) (366,11.639189) (367,11.631407) (368,11.629314) (369,11.628155) (370,11.625572) (371,11.622725) (372,11.618388) (373,11.617461) (374,11.615159) (375,11.611115) (376,11.605548) (377,11.604409) (378,11.600784) (379,11.599578) (380,11.598281) (381,11.594888) (382,11.589223) (383,11.586098) (384,11.577570) (385,11.574879) (386,11.571836) (387,11.569172) (388,11.566208) (389,11.562348) (390,11.560538) (391,11.555198) (392,11.553001) (393,11.548854) (394,11.546784) (395,11.542194) (396,11.541493) (397,11.540608) (398,11.537329) (399,11.533997) (400,11.527968) (401,11.523803) (402,11.522687) (403,11.512047) (404,11.510302) (405,11.508539) (406,11.504834) (407,11.500231) (408,11.495994) (409,11.492128) (410,11.487613) (411,11.482966) (412,11.479833) (413,11.475953) (414,11.470773) (415,11.469526) (416,11.467207) (417,11.464329) (418,11.463687) (419,11.460315) (420,11.456755) (421,11.454501) (422,11.452587) (423,11.451212) (424,11.447320) (425,11.443094) (426,11.441646) (427,11.440374) (428,11.434594) (429,11.433813) (430,11.428446) (431,11.424972) (432,11.423486) (433,11.422828) (434,11.416123) (435,11.414730) (436,11.411508) (437,11.406113) (438,11.405189) (439,11.399772) (440,11.395519) (441,11.393523) (442,11.391051) (443,11.387997) (444,11.382465) (445,11.378557) (446,11.375484) (447,11.372623) (448,11.369502) (449,11.365877) (450,11.362623) (451,11.361844) (452,11.361097) (453,11.357323) (454,11.356973) (455,11.354008) (456,11.349969) (457,11.348205) (458,11.346293) (459,11.345025) (460,11.343442) (461,11.341013) (462,11.337424) (463,11.334695) (464,11.332827) (465,11.328161) (466,11.321581) (467,11.319820) (468,11.317575) (469,11.314696) (470,11.309425) (471,11.308766) (472,11.305556) (473,11.301051) (474,11.300219) (475,11.293380) (476,11.291128) (477,11.289680) (478,11.288776) (479,11.287015) (480,11.285108) (481,11.284127) (482,11.282310) (483,11.279246) (484,11.276527) (485,11.272967) (486,11.270204) (487,11.266792) (488,11.264204) (489,11.262821) (490,11.260872) (491,11.259032) (492,11.255199) (493,11.252780) (494,11.250495) (495,11.248655) (496,11.245160) (497,11.244014) (498,11.241161) (499,11.239863) (500,11.237338) (501,11.235188) (502,11.233202) (503,11.229474) (504,11.225346) (505,11.224560) (506,11.221858) (507,11.220145) (508,11.215407) (509,11.213271) (510,11.212493) (511,11.209120) (512,11.206558) (513,11.204848) (514,11.202190) (515,11.201333) (516,11.196678) (517,11.193807) (518,11.192666) (519,11.190662) (520,11.185944) (521,11.182372) (522,11.180077) (523,11.176948) (524,11.175526) (525,11.170888) (526,11.168488) (527,11.166543) (528,11.164651) (529,11.159405) (530,11.158706) (531,11.152187) (532,11.149672) (533,11.148990) (534,11.145511) (535,11.145337) (536,11.143280) (537,11.140136) (538,11.138526) (539,11.136675) (540,11.134286) (541,11.130862) (542,11.129503) (543,11.125077) (544,11.124252) (545,11.120543) (546,11.119158) (547,11.117281) (548,11.116262) (549,11.114039) (550,11.111279) (551,11.108792) (552,11.104721) (553,11.103520) (554,11.099679) (555,11.097392) (556,11.095977) (557,11.094602) (558,11.093396) (559,11.091573) (560,11.086916) (561,11.085906) (562,11.083236) (563,11.080823) (564,11.078062) (565,11.075398) (566,11.073211) (567,11.069972) (568,11.067682) (569,11.066642) (570,11.063791) (571,11.061811) (572,11.060929) (573,11.056046) (574,11.054093) (575,11.048766) (576,11.048288) (577,11.046678) (578,11.046228) (579,11.042897) (580,11.039765) (581,11.038394) (582,11.035685) (583,11.033707) (584,11.032788) (585,11.029996) (586,11.029464) (587,11.025955) (588,11.023709) (589,11.023022) (590,11.020617) (591,11.019498) (592,11.018171) (593,11.016927) (594,11.015226) (595,11.013830) (596,11.009830) (597,11.006751) (598,11.005047) (599,11.003192) (600,11.001095) (601,10.998419) (602,10.996397) (603,10.993377) (604,10.991898) (605,10.989266) (606,10.988779) (607,10.985546) (608,10.982985) (609,10.982328) (610,10.977019) (611,10.975649) (612,10.973815) (613,10.971838) (614,10.970552) (615,10.970100) (616,10.967087) (617,10.966291) (618,10.962719) (619,10.959074) (620,10.958665) (621,10.954748) (622,10.953257) (623,10.952687) (624,10.950958) (625,10.949294) (626,10.947735) (627,10.945043) (628,10.943722) (629,10.939933) (630,10.938138) (631,10.937309) (632,10.933640) (633,10.932309) (634,10.928474) (635,10.926453) (636,10.923441) (637,10.922844) (638,10.920858) (639,10.918558) (640,10.915638) (641,10.911837) (642,10.910022) (643,10.908415) (644,10.906004) (645,10.902673) (646,10.899282) (647,10.898100) (648,10.897053) (649,10.895199) (650,10.893952) (651,10.892231) (652,10.891024) (653,10.888888) (654,10.885669) (655,10.882468) (656,10.881930) (657,10.879735) (658,10.878047) (659,10.877072) (660,10.875952) (661,10.874980) (662,10.872586) (663,10.871819) (664,10.868926) (665,10.866674) (666,10.865629) (667,10.864130) (668,10.862914) (669,10.860458) (670,10.858654) (671,10.857387) (672,10.854690) (673,10.854102) (674,10.849430) (675,10.848343) (676,10.847233) (677,10.843201) (678,10.842035) (679,10.840833) (680,10.838691) (681,10.837246) (682,10.834210) (683,10.833656) (684,10.833193) (685,10.830838) (686,10.829216) (687,10.828448) (688,10.826558) (689,10.824328) (690,10.823554) (691,10.821931) (692,10.817612) (693,10.816236) (694,10.814407) (695,10.813209) (696,10.811636) (697,10.810866) (698,10.809179) (699,10.807435) (700,10.806381) (701,10.804537) (702,10.800709) (703,10.798316) (704,10.796249) (705,10.795113) (706,10.793766) (707,10.792322) (708,10.790726) (709,10.787874) (710,10.786130) (711,10.784435) (712,10.782155) (713,10.779576) (714,10.778374) (715,10.776448) (716,10.773064) (717,10.772846) (718,10.771950) (719,10.770950) (720,10.767072) (721,10.766549) (722,10.763371) (723,10.761462) (724,10.760377) (725,10.758096) (726,10.755203) (727,10.754288) (728,10.751886) (729,10.751113) (730,10.748800) (731,10.746681) (732,10.745015) (733,10.743078) (734,10.741855) (735,10.740532) (736,10.737126) (737,10.734888) (738,10.734755) (739,10.731633) (740,10.729658) (741,10.729193) (742,10.727017) (743,10.724289) (744,10.723510) (745,10.720833) (746,10.719221) (747,10.716982) (748,10.716315) (749,10.714299) (750,10.713403) (751,10.712100) (752,10.711507) (753,10.709624) (754,10.706421) (755,10.704004) (756,10.702116) (757,10.700255) (758,10.698324) (759,10.697322) (760,10.697102) (761,10.695809) (762,10.694073) (763,10.690909) (764,10.690779) (765,10.686873) (766,10.686028) (767,10.683818) (768,10.682139) (769,10.681069) (770,10.680402) (771,10.679533) (772,10.675709) (773,10.675316) (774,10.673156) (775,10.672244) (776,10.669189) (777,10.667091) (778,10.666642) (779,10.663772) (780,10.663009) (781,10.661286) (782,10.658324) (783,10.657229) (784,10.655140) (785,10.654174) (786,10.651970) (787,10.650032) (788,10.648483) (789,10.646356) (790,10.645283) (791,10.644760) (792,10.643800) (793,10.642687) (794,10.641351) (795,10.640000) (796,10.637708) (797,10.635750) (798,10.634281) (799,10.632549) (800,10.631238) (801,10.627866) (802,10.626968) (803,10.626422) (804,10.624314) (805,10.623760) (806,10.621176) (807,10.617848) (808,10.616840) (809,10.615565) (810,10.614843) (811,10.612933) (812,10.610044) (813,10.608322) (814,10.606707) (815,10.604610) (816,10.604299) (817,10.602354) (818,10.600374) (819,10.599555) (820,10.597563) (821,10.595518) (822,10.593430) (823,10.592232) (824,10.590463) (825,10.589441) (826,10.587664) (827,10.586810) (828,10.586149) (829,10.582412) (830,10.581950) (831,10.580202) (832,10.577935) (833,10.576070) (834,10.573773) (835,10.573258) (836,10.572627) (837,10.571302) (838,10.570238) (839,10.567406) (840,10.566225) (841,10.565573) (842,10.563104) (843,10.561906) (844,10.560958) (845,10.560324) (846,10.558260) (847,10.556932) (848,10.555555) (849,10.553997) (850,10.552693) (851,10.550416) (852,10.547191) (853,10.545874) (854,10.545256) (855,10.543697) (856,10.542810) (857,10.541082) (858,10.537715) (859,10.536953) (860,10.535721) (861,10.534329) (862,10.532959) (863,10.531384) (864,10.529226) (865,10.527962) (866,10.525592) (867,10.524431) (868,10.522316) (869,10.520946) (870,10.520439) (871,10.519259) (872,10.516339) (873,10.515285) (874,10.515156) (875,10.512747) (876,10.511710) (877,10.510801) (878,10.508675) (879,10.507528) (880,10.506151) (881,10.505090) (882,10.501702) (883,10.501160) (884,10.500465) (885,10.498748) (886,10.497627) (887,10.494460) (888,10.494248) (889,10.491717) (890,10.491222) (891,10.489672) (892,10.488899) (893,10.487457) (894,10.486176) (895,10.484077) (896,10.483256) (897,10.480930) (898,10.479350) (899,10.477685) (900,10.477374) (901,10.475986) (902,10.474308) (903,10.471825) (904,10.470850) (905,10.469398) (906,10.468656) (907,10.467895) (908,10.465273) (909,10.464338) (910,10.462185) (911,10.461150) (912,10.459441) (913,10.458734) (914,10.457262) (915,10.454974) (916,10.454474) (917,10.453074) (918,10.451516) (919,10.449639) (920,10.449177) (921,10.445993) (922,10.443453) (923,10.441894) (924,10.439571) (925,10.439161) (926,10.438465) (927,10.436716) (928,10.435375) (929,10.434387) (930,10.431771) (931,10.430373) (932,10.429570) (933,10.428468) (934,10.426913) (935,10.425784) (936,10.424340) (937,10.423176) (938,10.421313) (939,10.420890) (940,10.419135) (941,10.417614) (942,10.416713) (943,10.414540) (944,10.412388) (945,10.410720) (946,10.409189) (947,10.408858) (948,10.406849) (949,10.404948) (950,10.404312) (951,10.402546) (952,10.401627) (953,10.400604) (954,10.399913) (955,10.397789) (956,10.395859) (957,10.395285) (958,10.393450) (959,10.391785) (960,10.388675) (961,10.387398) (962,10.386693) (963,10.386208) (964,10.383797) (965,10.382628) (966,10.382176) (967,10.380411) (968,10.379267) (969,10.376712) (970,10.376327) (971,10.374472) (972,10.374001) (973,10.371883) (974,10.369395) (975,10.367091) (976,10.366522) (977,10.365770) (978,10.365583) (979,10.363389) (980,10.360820) (981,10.357776) (982,10.357412) (983,10.356228) (984,10.354884) (985,10.353569) (986,10.352618) (987,10.350115) (988,10.349345) (989,10.348008) (990,10.345632) (991,10.343421) (992,10.342769) (993,10.340322) (994,10.339254) (995,10.336963) (996,10.336576) (997,10.334964) (998,10.334327) (999,10.331477) (1000,10.331032) 


==> figures/T.txt <==
15897865
31825113
47985360
63956657
80104567
96399431
112450821
128731602
145032402
161440414
177805632
194204289
210432963
226804680
243085559
259395923
275669852
291965710
308602579
325174579



==> figures/vocab_size_n.txt <==
584404
985987
1337708
1660517
1961402
2251756
2541548
2818420
3088546
3342165
3605906
3851599
4102463
4347237
4586330
4829117
5061818
5293296
5527811
5745448



==> notes_on_entropy.txt <==
an \emph{element-wise} transformation function that expands the data points around their mass. 
It can be any monotonically increasing concave functions that preserve the given order of the data and magnify small numbers in its domain. 
Some examples of these transformation functions are the logarithm, the hyperbolic tangent, and the power transformation functions. 


contains many small values and a few between the elements of the mixture of contextual word vectors in \EQ{eq:mixture_model} show that the contextual word vectors are highly massed around their mean. 

will be small values as we increase the dimensionality of the word vectors and the vocabulary size.  
This basically means that the determinant of the covariance is expected to be a small value.
Assuming that the contextual word vectors are realizations of a multivariate random variable (instead of a vector of random variables), the determinant of the covariance matrix, called \emph{generalized variance}, can be used to measure the spread of the contextual word vectors. 
Denoting $\boldsymbol{\Sigma}^{\boldsymbol{\mathcal{v}}}$ as the covariance matrix of the contextual word vectors, 
we have $\mbox{det}(\boldsymbol{\Sigma}^{\boldsymbol{\mathcal{v}}})=\prod_{i=1}^{d}\lambda_i$ where $\lambda_i$ is the $i$th eigenvalue of the covariance matrix $\boldsymbol{\Sigma}^{\boldsymbol{\mathcal{v}}}$ of rank $d$. 
\EQ{eq:determinant_of_pcs} shows how the determinant of the covariance matrix of contextual word vectors is related to the determinant of the covariance matrix of the latent variables $\mathbf{Y}$ obtained by PCA
\begin{equation}
  \mbox{det}(\boldsymbol{\Sigma}^{\mathbf{Y}})=\frac{\mbox{det}(\boldsymbol{\Sigma}^{\boldsymbol{\mathcal{v}}})}{\prod_{j=k+1}^{d}{\lambda_j}}
  \label{eq:determinant_of_pcs}
\end{equation}
where $k$ is the dimensionality of $\mathbf{Y}$ and $\lambda_j$ is in the set of small eigenvalues which are eliminated by PCA. 
It can be shown that PCA maximizes the determinant of the covariance matrix $\boldsymbol{\Sigma}^\mathbf{Y}$. 
This together with \EQ{eq:determinant_of_pcs} show that we can have \emph{even} larger value for $\mbox{det}(\boldsymbol{\Sigma}^{\mathbf{Y}})$ if we transform the contextual word vectors in such a way that the $\mbox{det}(\boldsymbol{\Sigma}^{\mathcal{f}(\boldsymbol{\mathcal{v}})})$ is maximized, with $\mathcal{f}$ being the transformation function.  
Since the direct maximization of the determinant is highly expensive, we fit a Gaussian model on the transformed data and instead of maximizing the determinant we maximize the entropy of the data after transformation.
We formulate this optimization problem as follow.
Given a transformation function $\mathcal{f}(\boldsymbol{\mathcal{v}};\theta)$ where $\boldsymbol{\mathcal{v}}$ is the mixture of contextual word vectors and $\theta$ is a set of parameters, we look for the optimal parameter set $\hat{\theta}$ as below:
\begin{equation}
  \hat{\theta} = \arg\max_{\theta} H(\mathcal{f}(\boldsymbol{\mathcal{v}};\theta))
  \label{eq:obj_trans_func}
\end{equation}
Assuming that the transformed data are distributed normally (\ie $f(\boldsymbol{\mathcal{v}};\theta) \sim \mathcal{N}(\boldsymbol{\mu}^{\boldsymbol{\mathcal{v}}},\boldsymbol{\Sigma}^{\boldsymbol{\mathcal{v}}})$), 
then the maximization in \EQ{eq:obj_trans_func} is equivalent with maximizing the eigenvalues of the covariance matrix $\boldsymbol{\Sigma}^{(\boldsymbol{\mathcal{v}})}$ 
since $H(\mathcal{f}(\boldsymbol{\mathcal{v}};\theta))=\frac{m}{2}\log(2\pi\mathrm{e})+\frac{1}{2}\log(\mbox{det}(\boldsymbol{\Sigma}^{\mathcal{f}(\boldsymbol{\mathcal{v}})}))$, 
and $\mbox{det}(\mathbf{\Sigma}^{\mathcal{f}(\boldsymbol{\mathcal{v}})}) = \prod_{i=1}^{d}\lambda_{i}$, 
where $m$ is the dimensionality of $\mathcal{f}(\boldsymbol{\mathcal{v}})$, and $\{\lambda_1,\dots,\lambda_d\}$ is the set of non-zero eigenvalues of $\mathbf{\Sigma}^{\mathcal{f}(\boldsymbol{\mathcal{v}})}$.

We choose an \emph{element-wise} transformation function that expands the data points around their mass. 
It can be any monotonically increasing concave functions that preserve the given order of the data and magnify small numbers in its domain. 
Some examples of these transformation functions are the logarithm, the hyperbolic tangent, and the power transformation functions. 
Later on, in \SEC{}, we explore how different types of transformation functions with these properties affect the principal word vectors. 

Given the transformation function, the optimal value of parameter $\hat\theta$ in \EQ{eq:obj_trans_func} can be estimated by iterative optimization techniques such as genetic algorithm or simulated annealing with the objective function $g(\theta)=H(\mathcal{f}(\boldsymbol{\mathcal{v}};\theta))$.
In order to compute the entropy of the mixture of contextual word vectors $\boldsymbol{\mathcal{v}}$ in \EQ{eq:obj_trans_func} we need to compute the probability density function $f(\mathcal{f}(\boldsymbol{\mathcal{v}};\theta)$, \ie $H(\mathcal{f}(\boldsymbol{\mathcal{v}};\theta)) = -\sum_{\boldsymbol{\mathcal{v}}} f(\mathcal{f}(\boldsymbol{\mathcal{v}};\theta)) \log{f(\mathcal{f}(\boldsymbol{\mathcal{v}};\theta))}$. 
We use kernel density estimate to approximate the probability density function $f$. 
In cases where the dimensionality of $\boldsymbol{\mathcal{v}}=(\boldsymbol{\mathcal{v}}_1,\dots,\boldsymbol{\mathcal{v}}_m)$ is too high, 
we partition $\boldsymbol{\mathcal{v}}$ into a limited number of \emph{sub-vectors} $\{\boldsymbol{b}_1,\dots,\boldsymbol{b}_k\}$ and estimate the entropy as the mean of the entropy obtained from each of the subvectors. 
Each subvector $\boldsymbol{b}_i$ of length $l$ is characterized by a set of random indices $s_i=\{i_1,\dots,i_l\}$, which is a subset of the permutation of $\{1,\dots,m\}$, \ie $s_i\subseteq\{1,\dots,m\}$ and  such the $\bigcup_{i=1}^k s_i = \{1,\dots,m\}$. 
The elements of $\boldsymbol{b}_i$ are the sequence of the elements of $\boldsymbol{\mathcal{v}}$ with the indices in $s_i$ , \ie $\boldsymbol{b}_i=(\boldsymbol{\mathcal{v}}_{i1},\dots,\boldsymbol{\mathcal{v}}_{il})$. 
The partitioning is done in such a way that the computation of the entropy $H(\mathcal{f}(\boldsymbol{b};\theta))$ is feasible. 
Given the set of subvectors, we estimate the entropy in \EQ{eq:obj_trans_func} as below:
\begin{equation}
  H(\mathcal{f}(\boldsymbol{\mathcal{v}};\theta)) \approx \frac{1}{k}\sum_{i=1}^{k} H(\mathcal{f}(\boldsymbol{b};\theta))
  \label{eq:ent_subvector}

